Angular analysis of $B^0_d \rightarrow K^{*}\mu^+\mu^-$ decays in $pp$ collisions at $\sqrt{s}= 8$ TeV with the ATLAS detector

An angular analysis of the decay $B^0_d \rightarrow K^{*}\mu^+\mu^-$ is presented, based on proton-proton collision data recorded by the ATLAS experiment at the LHC. The study is using 20.3 fb$^{-1}$ of integrated luminosity collected during 2012 at centre-of-mass energy of $\sqrt{s}=8$ TeV. Measurements of the $K^{*}$ longitudinal polarisation fraction and a set of angular parameters obtained for this decay are presented. The results are compatible with the Standard Model predictions.

==> Metadata.txt <==
[Title]
Angular analysis of $B^0_d \to K^{*}\mu^+\mu^-$ decays in $pp$ collisions at $\sqrt{s}= 8$ TeV with the ATLAS detector

[Abstract]
An angular analysis of the decay $B^0_d \to K^{*}\mu^+\mu^-$ is presented, based on proton-proton collision data recorded by the ATLAS experiment at the LHC. The study is using 20.3 fb$^{-1}$ of integrated luminosity collected during 2012 at centre-of-mass energy of $\sqrt{s}=8$ TeV. Measurements of the $K^{*}$ longitudinal polarisation fraction and a set of angular parameters obtained for this decay are presented. The results are compatible with the Standard Model predictions.

[Comments]
47 pages in total, author list starting page 31, 11 figures, 15 tables, submitted to JHEP. All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/BPHY-2013-02/

[CERN preprint ID]
CERN-EP-2017-161

[Keywords]
Particles & Fields, Bottom mesons, Rare decays, Flavour changing neutral currents

